Riccati ADI: Existence, uniqueness and new iterative methods

The approximate solution of large-scale algebraic Riccati equations is considered. We are interested in approximate solutions which yield a Riccati residual matrix of a particular small rank. It is assumed that such approximate solutions can be written in factored form $ZYZ^*$ with a rectangular matrix $Z$ and a small quadratic matrix $Y$. We propose to choose $Z$ such that its columns span a certain rational Krylov subspace. Conditions under which such an approximate solution exists and is unique are determined. It is shown that the proposed method can be interpreted as an oblique projection method. Two new iterative procedures with efficient updates of the solution and the residual factor are derived. With our approach complex system matrices can be handled, realification is provided and parallelization is introduced.

==> plots2/3024_chip0_LRADI.dat <==
# 2020-04-11_12-52-58
# LRADI, chip0, n=20082, m=1, p=5
#
# summed timings in s
# expand_rad 34.8894
# ZmultY12 0.000181
# misc 0.090284
#     transformRAD 0.013526
#     varupdates 0.070416
#     normR 0.006342
# ================
# altogether 34.9798

 iteration_no subspace_dimension relative_residual expand_rad ZmultY12
 1 5 0.83331 0.9494 3.7e-05
 2 10 0.5541 0.94011 3.2e-05
 3 15 0.47926 0.99459 1.1e-05
 4 20 0.45308 0.97292 3e-06
 5 25 0.44459 0.92368 3e-06
 6 35 0.43995 1.9464 4e-06
 7 40 0.43876 0.89719 3e-06
 8 45 0.30881 0.96993 3e-06
 9 50 0.15598 1.0961 2e-06
 10 55 0.15571 0.92043 2e-06
 11 60 0.1506 0.94486 3e-06
 12 65 0.14921 0.92715 3e-06
 13 70 0.13759 0.99785 3e-06
 14 75 0.068577 0.97001 3e-06
 15 80 0.068139 0.96098 2e-06
 16 85 0.068039 0.94943 3e-06
 17 90 0.062197 0.94378 3e-06
 18 95 0.0009359 0.98172 3e-06
 19 100 0.00091272 0.96932 4e-06
 20 105 0.00033446 0.97627 3e-06
 21 110 0.00033389 0.94411 3e-06
 22 120 0.0003328 2.1054 6e-06
 23 125 0.00027323 0.96057 3e-06
 24 130 1.7632e-05 0.99969 3e-06
 25 135 1.6838e-05 1.015 5e-06
 26 140 3.8648e-06 0.96802 2e-06
 27 145 3.1421e-06 0.96477 6e-06
 28 150 2.2491e-07 0.98271 3e-06
 29 155 2.2408e-07 0.94249 5e-06
 30 160 1.6913e-07 0.94629 3e-06
 31 165 1.7623e-09 0.98848 3e-06
 32 170 1.6205e-09 0.94175 3e-06
 33 175 1.6062e-09 0.93187 3e-06
 34 180 6.741e-10 0.96615 3e-06


==> plots2/3024_chip0_R2ADi.dat <==
# 2020-04-11_12-52-23
# R2ADi, chip0, n=20082, m=1, p=5
#
# summed timings in s
# expand_rad 32.7574
# ZmultY12 0.064984
# misc 0.10264
#     transformRAD 0.024753
#     varupdates 0.071671
#     normR 0.006215
# ================
# altogether 32.925

 iteration_no subspace_dimension relative_residual expand_rad ZmultY12
 1 5 0.83331 0.93253 0.000229
 2 10 0.5541 0.88537 0.000476
 3 15 0.47926 0.94546 0.000552
 4 20 0.45308 0.91792 0.000601
 5 25 0.44459 0.88236 0.000834
 6 35 0.43995 1.8289 0.001084
 7 40 0.43876 0.88721 0.000748
 8 45 0.30881 0.97181 0.001169
 9 50 0.15598 0.91129 0.00121
 10 55 0.15571 0.91005 0.001231
 11 60 0.1506 0.89915 0.001527
 12 65 0.14921 0.89183 0.001595
 13 70 0.13759 0.88773 0.001758
 14 75 0.068577 0.93038 0.001798
 15 80 0.068139 0.88848 0.001976
 16 85 0.068039 0.86584 0.002079
 17 90 0.062197 0.8916 0.002045
 18 95 0.0009359 0.93242 0.002192
 19 100 0.00091272 0.89492 0.002365
 20 105 0.00033446 0.92999 0.002532
 21 110 0.00033389 0.9045 0.002135
 22 120 0.0003328 1.8519 0.002429
 23 125 0.00027323 0.91581 0.002144
 24 130 1.7632e-05 0.94201 0.002268
 25 135 1.6838e-05 0.88897 0.002481
 26 140 3.8648e-06 0.9098 0.002478
 27 145 3.1421e-06 0.90634 0.002594
 28 150 2.2491e-07 0.93861 0.002765
 29 155 2.2408e-07 0.87276 0.002842
 30 160 1.6913e-07 0.90468 0.002628
 31 165 1.7623e-09 0.9274 0.002808
 32 170 1.6205e-09 0.876 0.003331
 33 175 1.6062e-09 0.90978 0.003032
 34 180 6.741e-10 0.92362 0.003048


==> plots2/6519_chip0_R2ADi_parallel.dat <==
# 2020-04-11_21-48-27
# R2ADi, chip0, n=20082, m=1, p=5
#
# summed timings (for run) in s
# expand_rad 50.2614
# ZmultY12 0.076803
# misc 0.2407
#     transformRAD 0.072429
#     varupdates 0.15695
#     normR 0.011315
# ================
# altogether 50.5789

 parallel_no expand_rad ZmultY12 misc all speedup relnormR1minusRjqr relnormX1minusXjqr
 1 51.336 0.061281 0.23649 51.6338 0.97957 3.4313e-16 9.0483e-16
 2 27.0771 0.040892 0.17051 27.2885 1.8535 4.7285e-11 2.8482e-13
 3 20.4419 0.034371 0.15074 20.6271 2.4521 1.9514e-11 2.1016e-13
 4 16.5957 0.028206 0.12857 16.7525 3.0192 4.7134e-11 2.7186e-13
 5 14.2125 0.025925 0.10944 14.3478 3.5252 3.8096e-09 4.1763e-13
 6 12.6298 0.02401 0.11452 12.7684 3.9613 4.6421e-11 2.8667e-13
 7 11.3225 0.022 0.10016 11.4446 4.4194 4.735e-11 2.87e-13
 8 11.2904 0.021674 0.1138 11.4259 4.4267 6.1547e-11 2.7365e-13
 9 10.0408 0.020572 0.11367 10.175 4.9709 9.7771e-10 1.8112e-13
 10 10.1168 0.019229 0.098857 10.2349 4.9418 7.2995e-10 2.8666e-13
 11 9.9215 0.017913 0.11006 10.0495 5.033 3.2339e-09 2.8619e-13
 12 8.6898 0.014693 0.10635 8.8108 5.7405 1.7587e-09 2.8645e-13
 13 8.6841 0.016474 0.10498 8.8056 5.7439 4.7798e-09 2.8541e-13
 14 8.5019 0.014578 0.10504 8.6215 5.8666 3.3627e-08 2.8073e-13
 15 8.7917 0.013691 0.10702 8.9124 5.6751 4.3971e-08 2.8353e-13
 16 8.5306 0.014148 0.11935 8.6641 5.8378 1.3973e-07 2.8606e-13
 17 7.2919 0.012543 0.11108 7.4155 6.8207 8.6126e-08 2.8603e-13
 18 7.1666 0.011708 0.10639 7.2847 6.9432 1.0417e-07 2.8602e-13


==> plots2/6519_lung2_R2ADi_parallel.dat <==
# 2020-04-11_21-51-36
# R2ADi, lung2, n=109460, m=10, p=10
#
# summed timings (for run) in s
# expand_rad 11.6643
# ZmultY12 0.26242
# misc 1.231
#     transformRAD 0.1501
#     varupdates 1.0295
#     normR 0.051405
# ================
# altogether 13.1577

 parallel_no expand_rad ZmultY12 misc all speedup relnormR1minusRjqr relnormX1minusXjqr
 1 16.1954 0.27613 1.3458 17.8173 0.73848 4.9637e-15 1.5601e-15
 2 9.0266 0.1758 1.2686 10.471 1.2566 1.574e-06 5.2736e-13
 3 6.6758 0.16387 1.1767 8.0163 1.6414 1.217e-08 1.52e-14
 4 4.9192 0.13354 1.1597 6.2124 2.118 6.193e-07 2.5857e-13
 5 4.3551 0.097936 1.1503 5.6034 2.3482 1.947e-07 3.6988e-14
 6 4.2953 0.10849 1.1875 5.5912 2.3533 1.8104e-07 5.7498e-14
 7 3.3832 0.067646 1.1862 4.6371 2.8375 1.5498e-07 1.4394e-14
 8 3.4404 0.078945 1.1873 4.7066 2.7956 4.5814e-07 2.9514e-14
 9 3.4747 0.07038 1.203 4.7481 2.7711 2.7681e-08 1.4793e-14
 10 2.5384 0.050289 1.2439 3.8326 3.4331 2.1333e-08 1.4018e-14
 11 2.4834 0.050183 1.2315 3.7651 3.4947 1.7437e-08 9.2111e-15
 12 2.5126 0.051638 1.2152 3.7794 3.4814 1.1113e-08 3.5485e-15
 13 2.5011 0.054922 1.237 3.793 3.469 9.748e-09 1.4748e-15
 14 2.5175 0.051957 1.2343 3.8038 3.4591 8.6229e-09 1.6322e-15
 15 2.5308 0.063012 1.255 3.8487 3.4187 7.7984e-09 1.6854e-15
 16 2.5352 0.056108 1.2522 3.8434 3.4234 5.043e-09 1.6856e-15
 17 2.5661 0.045689 1.2529 3.8647 3.4046 4.952e-09 1.6854e-15
 18 2.5791 0.052414 1.2415 3.873 3.3973 7.5733e-09 1.6852e-15
 19 2.2667 0.043479 1.2392 3.5494 3.707 4.9331e-09 1.6849e-15
 20 1.6675 0.022795 1.1376 2.8279 4.6529 7.4447e-07 1.6101e-15


==> plots2/6519_rail79k_R2ADi_parallel.dat <==
# 2020-04-11_21-43-13
# R2ADi, rail79k, n=79841, m=7, p=6
#
# summed timings (for run) in s
# expand_rad 10.1474
# ZmultY12 0.33987
# misc 1.1706
#     transformRAD 0.26599
#     varupdates 0.85839
#     normR 0.046192
# ================
# altogether 11.6578

 parallel_no expand_rad ZmultY12 misc all speedup relnormR1minusRjqr relnormX1minusXjqr
 1 16.0522 0.30886 1.2029 17.564 0.66373 6.087e-16 1.0087e-15
 2 8.097 0.20913 0.77762 9.0838 1.2834 5.4688e-14 3.0567e-14
 3 6.0605 0.17906 0.76045 7 1.6654 2.1163e-13 5.16e-14
 4 4.8664 0.18946 0.71224 5.7681 2.0211 2.4285e-13 5.8573e-14
 5 4.1342 0.13085 0.67529 4.9404 2.3597 4.8025e-13 4.696e-14
 6 3.4877 0.11669 0.70397 4.3084 2.7059 1.1505e-12 2.9964e-14
 7 3.2576 0.11811 0.76748 4.1432 2.8137 4.9826e-13 3.3741e-14
 8 3.2831 0.11708 0.76774 4.168 2.797 4.5015e-13 7.6785e-14
 9 2.9004 0.078445 0.80441 3.7832 3.0814 1.3472e-12 5.8089e-14
 10 2.9099 0.083143 0.83383 3.8268 3.0464 2.4841e-12 4.5065e-14
 11 2.5647 0.063629 0.8929 3.5212 3.3107 2.035e-12 7.9056e-14
 12 2.5447 0.070674 0.82576 3.4412 3.3877 1.5898e-12 3.4903e-14
 13 2.4487 0.068533 0.83295 3.3501 3.4798 3.9596e-12 3.8782e-14
 14 2.2872 0.048219 0.87949 3.2149 3.6262 5.4421e-09 3.4692e-14
 15 2.1824 0.048407 0.86485 3.0957 3.7659 1.6548e-10 2.8111e-14
 16 2.1592 0.049198 0.89522 3.1036 3.7562 2.0166e-10 4.1616e-14
 17 2.2207 0.056445 0.88631 3.1634 3.6852 1.4065e-08 5.0209e-14
 18 2.1981 0.063092 0.85499 3.1162 3.741 5.3269e-11 5.0363e-14
 19 2.0844 0.065972 0.84398 2.9943 3.8933 6.3501e-11 5.3282e-14
 20 2.1804 0.056418 0.87769 3.1145 3.7431 5.8782e-11 5.3405e-14
 21 1.8722 0.046122 0.90044 2.8188 4.1358 4.8448e-06 4.0566e-10
 22 1.8943 0.048657 0.87425 2.8172 4.1381 8.8837e-06 7.2087e-10


==> plots2/7893_lung2_LRADI.dat <==
# 2020-04-12_11-06-52
# LRADI, lung2, n=109460, m=10, p=10
#
# summed timings in s
# expand_rad 15.9788
# ZmultY12 6e-05
# misc 0.99514
#     transformRAD 0.054366
#     varupdates 0.91636
#     normR 0.024407
# ================
# altogether 16.974

 iteration_no subspace_dimension relative_residual expand_rad ZmultY12
 1 10 0.00067164 0.47459 3e-06
 2 20 5.0671e-08 0.54736 4e-06
 3 40 3.9491e-08 1.011 3e-06
 4 60 2.4272e-08 0.97811 3e-06
 5 80 2.2404e-08 0.99316 3e-06
 6 100 2.174e-08 0.98507 2e-06
 7 120 2.1551e-08 0.9935 3e-06
 8 140 2.1351e-08 0.99075 2e-06
 9 150 2.1306e-08 0.56554 3e-06
 10 160 2.1295e-08 0.6793 2e-06
 11 170 2.1286e-08 0.6226 3e-06
 12 180 2.1284e-08 0.64698 3e-06
 13 190 2.1284e-08 0.5976 3e-06
 14 210 2.1253e-08 1.0032 3e-06
 15 230 2.1208e-08 1.0191 3e-06
 16 240 2.0984e-08 0.55401 3e-06
 17 260 2.0939e-08 0.98433 4e-06
 18 270 1.6973e-08 0.54714 4e-06
 19 290 1.6963e-08 1.2306 3e-06
 20 300 1.5784e-11 0.55488 3e-06


==> plots2/7893_lung2_R2ADi.dat <==
# 2020-04-12_11-07-04
# R2ADi, lung2, n=109460, m=10, p=10
#
# summed timings in s
# expand_rad 9.9723
# ZmultY12 0.38537
# misc 0.96847
#     transformRAD 0.06749
#     varupdates 0.87538
#     normR 0.025605
# ================
# altogether 11.3262

 iteration_no subspace_dimension relative_residual expand_rad ZmultY12
 1 10 0.00067164 0.40013 0.002453
 2 20 5.0671e-08 0.36794 0.003989
 3 40 3.9491e-08 0.59406 0.007059
 4 60 2.4272e-08 0.58769 0.008826
 5 80 2.2404e-08 0.56984 0.012609
 6 100 2.174e-08 0.57429 0.015353
 7 120 2.1551e-08 0.60279 0.015216
 8 140 2.1351e-08 0.60514 0.0182
 9 150 2.1306e-08 0.37865 0.015869
 10 160 2.1295e-08 0.44139 0.016501
 11 170 2.1286e-08 0.40532 0.017958
 12 180 2.1284e-08 0.43255 0.019762
 13 190 2.1284e-08 0.41011 0.02304
 14 210 2.1253e-08 0.58755 0.024733
 15 230 2.1208e-08 0.57156 0.027145
 16 240 2.0984e-08 0.37213 0.023972
 17 260 2.0939e-08 0.60489 0.030597
 18 270 1.6973e-08 0.37177 0.029726
 19 290 1.6963e-08 0.72635 0.04129
 20 300 1.5784e-11 0.36817 0.031071


==> plots2/7893_rail79k_LRADI.dat <==
# 2020-04-12_11-05-16
# LRADI, rail79k, n=79841, m=7, p=6
#
# summed timings in s
# expand_rad 8.8045
# ZmultY12 0.000131
# misc 0.7908
#     transformRAD 0.043477
#     varupdates 0.71949
#     normR 0.027833
# ================
# altogether 9.5954

 iteration_no subspace_dimension relative_residual expand_rad ZmultY12
 1 6 0.29528 0.25523 3e-06
 2 12 0.10551 0.20359 3e-06
 3 18 0.091603 0.21122 3e-06
 4 24 0.034237 0.21504 5e-06
 5 30 0.013913 0.20847 3e-06
 6 36 0.0121 0.20918 3e-06
 7 42 0.011137 0.20744 2e-06
 8 48 0.010936 0.21012 3e-06
 9 54 0.010847 0.20744 3e-06
 10 60 0.010832 0.20971 3e-06
 11 66 0.01083 0.20764 3e-06
 12 72 0.01083 0.206 3e-06
 13 78 0.010428 0.20364 4e-06
 14 84 0.0026468 0.20783 3e-06
 15 90 0.00013934 0.20472 4e-06
 16 96 0.00013928 0.20884 3e-06
 17 102 0.00013895 0.20728 3e-06
 18 108 4.1115e-05 0.21003 3e-06
 19 114 4.1101e-05 0.20958 3e-06
 20 120 3.4863e-05 0.21007 3e-06
 21 126 2.7676e-05 0.20941 3e-06
 22 132 1.1541e-05 0.20417 3e-06
 23 138 1.1432e-05 0.20846 3e-06
 24 144 3.1981e-06 0.21958 3e-06
 25 150 3.1975e-06 0.20689 3e-06
 26 156 1.9096e-06 0.21049 3e-06
 27 162 6.0296e-07 0.21051 3e-06
 28 168 7.5857e-08 0.21107 3e-06
 29 174 7.4398e-08 0.20864 3e-06
 30 180 5.8306e-08 0.20482 3e-06
 31 186 3.8394e-08 0.20363 3e-06
 32 192 3.8051e-08 0.20783 4e-06
 33 198 3.0262e-08 0.20349 3e-06
 34 204 2.0292e-08 0.20579 3e-06
 35 210 1.0248e-08 0.21096 3e-06
 36 216 1.2809e-09 0.21113 3e-06
 37 222 1.2546e-09 0.20655 3e-06
 38 228 1.2519e-09 0.20966 3e-06
 39 234 1.2509e-09 0.20884 3e-06
 40 240 1.2507e-09 0.21384 3e-06
 41 246 1.1815e-09 0.20763 3e-06
 42 252 4.2372e-10 0.20801 4e-06


==> plots2/7893_rail79k_R2ADi.dat <==
# 2020-04-12_11-05-26
# R2ADi, rail79k, n=79841, m=7, p=6
#
# summed timings in s
# expand_rad 7.8302
# ZmultY12 0.4801
# misc 0.79423
#     transformRAD 0.053991
#     varupdates 0.7122
#     normR 0.028035
# ================
# altogether 9.1045

 iteration_no subspace_dimension relative_residual expand_rad ZmultY12
 1 6 0.29528 0.23621 0.000961
 2 12 0.10551 0.18421 0.002056
 3 18 0.091603 0.18526 0.002827
 4 24 0.034237 0.18598 0.002636
 5 30 0.013913 0.18381 0.00316
 6 36 0.0121 0.18608 0.003824
 7 42 0.011137 0.18558 0.004252
 8 48 0.010936 0.18531 0.004086
 9 54 0.010847 0.19029 0.005401
 10 60 0.010832 0.18523 0.005875
 11 66 0.01083 0.18639 0.006771
 12 72 0.01083 0.18706 0.007285
 13 78 0.010428 0.18269 0.007731
 14 84 0.0026468 0.18294 0.00785
 15 90 0.00013934 0.18851 0.008994
 16 96 0.00013928 0.18504 0.008713
 17 102 0.00013895 0.18642 0.009658
 18 108 4.1115e-05 0.18564 0.011614
 19 114 4.1101e-05 0.18241 0.010334
 20 120 3.4863e-05 0.18343 0.010961
 21 126 2.7676e-05 0.1861 0.012002
 22 132 1.1541e-05 0.185 0.011881
 23 138 1.1432e-05 0.18937 0.012625
 24 144 3.1981e-06 0.18423 0.012738
 25 150 3.1975e-06 0.18687 0.01338
 26 156 1.9096e-06 0.18456 0.013359
 27 162 6.0296e-07 0.18285 0.014115
 28 168 7.5857e-08 0.18422 0.014063
 29 174 7.4398e-08 0.18791 0.015258
 30 180 5.8306e-08 0.18509 0.015423
 31 186 3.8394e-08 0.1861 0.016038
 32 192 3.8051e-08 0.18585 0.016239
 33 198 3.0262e-08 0.18716 0.017281
 34 204 2.0292e-08 0.18645 0.016694
 35 210 1.0248e-08 0.18254 0.017246
 36 216 1.2809e-09 0.18246 0.018196
 37 222 1.2546e-09 0.18593 0.017752
 38 228 1.2519e-09 0.18109 0.01832
 39 234 1.2509e-09 0.18241 0.022598
 40 240 1.2507e-09 0.18545 0.019865
 41 246 1.1815e-09 0.18598 0.019717
 42 252 4.2372e-10 0.1841 0.020319

